Program Adverbs and Tl\"on Embeddings

Free monads (and their variants) have become a popular general-purpose tool for representing the semantics of effectful programs in proof assistants. These data structures support the compositional definition of semantics parameterized by uninterpreted events, while admitting a rich equational theory of equivalence. But monads are not the only way to structure effectful computation, why should we limit ourselves? In this paper, inspired by applicative functors, selective functors, and other structures, we define a collection of data structures and theories, which we call program adverbs, that capture a variety of computational patterns. Program adverbs are themselves composable, allowing them to be used to specify the semantics of languages with multiple computation patterns. We use program adverbs as the basis for a new class of semantic embeddings called Tl\"on embeddings. Compared with embeddings based on free monads, Tl\"on embeddings allow more flexibility in computational modeling of effects, while retaining more information about the program's syntactic structure.

==> ProgramAdverbs/.github/workflows/ProgramAdverbs.yml <==
name: ProgramAdverbs

on: [push, pull_request]

jobs:
  checking-coq:
    name: Proof checking Coq files
    runs-on: ${{ matrix.os }}
    strategy:
      matrix:
        os: [ubuntu-latest, macos-latest]
        ocaml: [4.14.0]
        coq: [8.14.1, 8.15.1]
    steps:
      - name: Caching OPAM
        id: caching-opam
        uses: actions/cache@v2
        with:
          path: ~/.opam
          key: opam-${{ runner.os }}-coq${{ matrix.coq }}
      - name: Set up OCaml
        uses: avsm/setup-ocaml@v1
        with:
          ocaml-version: ${{ matrix.ocaml }}
      - name: Initialize OPAM
        if: steps.caching-opam.outputs.cache-hit != 'true'
        run: |
          opam init -j 2 -n -y
      - name: Set up Coq
        run: |
          opam repo add coq-released http://coq.inria.fr/opam/released || true
          opam update
          opam install -v -y -j 1 --unlock-base coq.${{ matrix.coq }}
          opam pin coq ${{ matrix.coq }}
          opam install -y coq-equations
      - name: Checkout the repository
        uses: actions/checkout@v2
      - name: Compiling Coq files
        run: |
          eval $(opam config env)
          make -j

